Z Cam star PY Per in SU UMa state?

PY Per has been known as a Z Cam star. Using VSOLJ, VSNET, AAVSO, ASAS-SN and ZTF observations, I found that this object experienced faint states and classified it to be a Z Cam + VY Scl star. Furthermore, the object changed the outburst behavior since 2020 and it has been showing regularly recurring long, bright outbursts with cycles of 110-160 d and short, faint outbursts between them. The 2021 December--2022 January outburst particularly resembled a superoutburst with a gradually fading plateau phase having a duration more than 25 d and two rebrightenings in the fading part. This object has a long orbital period of 0.15468(5) d based on the TESS data and the previous radial-velocity study. The existence of a superoutburst in a system with a long orbital period would be unusual, but not unprecedented. Since the phenomenon may still be ongoing, I draw attention to this object when it emerges from in the morning sky after the solar conjunction.

==> abst.inc <==
PY Per has been known as a Z Cam star.
Using VSOLJ, VSNET, AAVSO, ASAS-SN and ZTF observations,
I found that this object experienced faint states
and classified it to be a Z Cam + VY Scl star.
Furthermore, the object changed the outburst behavior
since 2020 and it has been showing regularly recurring
long, bright outbursts with cycles of 110--160~d
and short, faint outbursts between them.
The 2021 December--2022 January outburst particularly
resembled a superoutburst with a gradually fading
plateau phase having a duration more than 25~d
and two rebrightenings in the fading part.
This object has a long orbital period of 0.15468(5)~d
based on the TESS data and the previous radial-velocity
study.  The existence of a superoutburst in a system
with a long orbital period would be unusual, but not unprecedented.
Since the phenomenon may still be ongoing, I draw attention to
this object when it emerges from in the morning sky after
the solar conjunction.


==> objlist.inc <==
RW Aur,
BO Cet,
Z Cam,
V1006 Cyg,
TU Men,
PY Per,
VY Scl,
ASASSN-14ho

